Controlling a Random Population is EXPTIME-hard

Bertrand et al. [1] (LMCS 2019) describe two-player zero-sum games in which one player tries to achieve a reachability objective in $n$ games (on the same finite arena) simultaneously by broadcasting actions, and where the opponent has full control of resolving non-deterministic choices. They show EXPTIME completeness for the question if such games can be won for every number $n$ of games. We consider the almost-sure variant in which the opponent randomizes their actions, and where the player tries to achieve the reachability objective eventually with probability one. The lower bound construction in [1] does not directly carry over to this randomized setting. In this note we show EXPTIME hardness for the almost-sure problem by reduction from Countdown Games.

==> pics/gadget-control.tikz <==
\begin{tikzpicture}[
  node distance=0.75cm and 1.5cm,
  ]

\node[estate] (1)  {$W$};
\node[estate,right= of 1] (2)  {$G$};
\node[estate,right= of 2] (3)  {$A$};
\node[estate,right= of 3] (4)  {$B$};

\path (1) edge[loop left] node[anode,auto] {$\texttt{wait}$}(1);
\path (1.north east) edge node[anode,auto] {$\texttt{go}$} (2.north west);
\path (2.north east) edge node[anode,auto] {$\Sigma_{\?G}$} (3.north west);
\path (3.south west) edge node[anode,auto] {$\texttt{next}$} (2.south east);
\path (4.south west) edge node[anode,below] {$\Sigma_{AC}$}(3.south east);
\path (3.north east) edge node[anode,above] {$\Sigma_{MC}$}(4.north west);
\path (2.south west) edge node[anode,auto] {$\texttt{win}$} (1.south east);

%
\end{tikzpicture}



==> pics/gadget-counter-3.tikz <==
\begin{tikzpicture}[
  node distance=0.75cm and 2.25cm,
  ]

\node[estate] at (0,0) (Z0)  {$\Bit{0}{0}$};
\node[below= of Z0, estate] (Z1)  {$\Bit{1}{0}$};
\node[below= of Z1, estate] (Z2)  {$\Bit{2}{0}$};

\node[left=  of Z0, estate] (O0)  {$\Bit{0}{1}$};
\node[below= of O0, estate] (O1)  {$\Bit{1}{1}$};
\node[below= of O1, estate] (O2)  {$\Bit{2}{1}$};

\path  (Z0.south west) edge node[below=-1mm] {$\Dec{1},\Dec{2}$ }(O0.south east);
\path  (O0.north east) edge node[above=-1mm] {$\Dec{0}$}         (Z0.north west);
\path  (Z1.south west) edge node[below=-1mm] {$\Dec{2}$ }(O1.south east);
\path  (O1.north east) edge node[above=-1mm] {$\Dec{1}$}         (Z1.north west);
\path  (Z1) edge[loop right] node[auto] {$\Dec{0}$}(Z1);
\path  (O1) edge[loop left] node[auto] {$\Dec{0}$}(O1);

\path  (O2.north east) edge node[above=-1mm] {$\Dec{2}$}         (Z2.north west);
\path  (Z2) edge[loop right] node[auto,align=left] {$\Dec{0}$,\\$\Dec{1}$}(Z2);
\path  (O2) edge[loop left] node[auto,align=left] {$\Dec{0}$,\\$\Dec{1}$}(O2);
\end{tikzpicture}



==> pics/gadget-counter-4h.tikz <==
\begin{tikzpicture}[
  node distance=1cm and 2.75cm,
  ]

\node[estate] at (0,0) (Z0)  {$\Bit{0}{0}$};
\node[left= of Z0, estate] (Z1)  {$\Bit{1}{0}$};
\node[left= of Z1, estate] (Z2)  {$\Bit{2}{0}$};
\node[left= of Z2, estate] (Z3)  {$\Bit{3}{0}$};

\node[above=  of Z0, estate] (O0)  {$\Bit{0}{1}$};
\node[left= of O0, estate] (O1)  {$\Bit{1}{1}$};
\node[left= of O1, estate] (O2)  {$\Bit{2}{1}$};
\node[left= of O2, estate] (O3)  {$\Bit{3}{1}$};

\path  (Z0.north west) edge node[anode,align=left,auto] {$\Dec{1}$,\\$\Dec{2}$,\\$\Dec{3}$ }(O0.south west);
\path  (O0.south east) edge node[anode,right] {$\Dec{0}$}         (Z0.north east);
\path  (Z1.north west) edge node[anode,align=left,left] {$\Dec{2}$,\\$\Dec{3}$}(O1.south west);
\path  (O1.south east) edge node[anode,auto] {$\Dec{1}$}         (Z1.north east);
\path  (Z1) edge[loop left] node[anode,auto] {$\Dec{0}$}(Z1);
\path  (O1) edge[loop left] node[anode,auto] {$\Dec{0}$}(O1);

\path  (O2.south east) edge node[anode,auto] {$\Dec{2}$}         (Z2.north east);
\path  (Z2) edge[loop left] node[anode,auto,align=left] {$\Dec{0}$,\\$\Dec{1}$}(Z2);
\path  (O2) edge[loop left] node[anode,auto,align=left] {$\Dec{0}$,\\$\Dec{1}$}(O2);
\path  (Z2.north west) edge node[anode,align=left,left] {$\Dec{3}$ }(O2.south west);

\path  (O3.south east) edge node[anode,auto] {$\Dec{3}$}         (Z3.north east);
\path  (Z3) edge[loop left] node[anode,auto,align=left] {$\Dec{0}$,\\$\Dec{1}$,\\$\Dec{2}$}(Z3);
\path  (O3) edge[loop left] node[anode,auto,align=left] {$\Dec{0}$,\\$\Dec{1}$,\\$\Dec{2}$}(O3);
\end{tikzpicture}



==> pics/gadget-counter.tikz <==
\begin{tikzpicture}[
  node distance=0.75cm and 1.75cm,
  ]

\node[estate] at (0,0) (Z0)  {$\Bit{0}{0}$};
\node[below= of Z0, estate] (Z1)  {$\Bit{1}{0}$};
\node[below= of Z1, estate] (Z2)  {$\Bit{2}{0}$};
\node[below= 1.1cm of Z2, estate] (Zk)  {$\Bit{k}{0}$};

\node[left=  of Z0, estate] (O0)  {$\Bit{0}{1}$};
\node[below= of O0, estate] (O1)  {$\Bit{1}{1}$};
\node[below= of O1, estate] (O2)  {$\Bit{2}{1}$};
\node[below= 1.1cm of O2, estate] (Ok)  {$\Bit{k}{1}$};

%\node[estate,label={[right, yshift=-0.3em,xshift=0.5em]\texttt{ready}}]         (R)  [right= of I]      {};

\foreach \x in {0,...,2}
{
    \path  (Z\x.south west) edge[] node[below=-1mm] {$\Dec{>\x}$}(O\x.south east);
    \path  (O\x.north east) edge node[above=-1mm] {$\Dec{\x}$}(Z\x.north west);
    
}
    \path  (Zk.south west) edge[] node[below=-1mm] {$\Dec{<k}$}(Ok.south east);
    \path  (Ok.north east) edge node[above=-1mm] {$\Dec{k}$}(Zk.north west);

    \path  (Z1) edge[loop right] node[auto] {$\Dec{<1}$}(Z1);
    \path  (O1) edge[loop left] node[auto] {$\Dec{<1}$}(O1);
    \path  (Z2) edge[loop right] node[auto] {$\Dec{<2}$}(Z2);
    \path  (O2) edge[loop left] node[auto] {$\Dec{<2}$}(O2);
    \path  (Zk) edge[loop right] node[auto] {$\Dec{<k}$}(Zk);
    \path  (Ok) edge[loop left] node[auto] {$\Dec{<k}$}(Ok);

\node at ($(O2)!0.5!(Ok)$) {$\vdots$};
\node at ($(Z2)!0.5!(Zk)$) {$\vdots$};
\end{tikzpicture}



==> pics/gadget-waiting-room.tikz <==
\begin{tikzpicture}[
  node distance=0.75cm and 1.25cm,
  ]
\node[estate] (I)                    {\texttt{wait}};
\node[estate]         (R)  [right= of I]      {\texttt{ready}};

\path  (I.north east) edge node[anode,auto] {$\texttt{wait}$}(R.north west);
\path  (R.south west) edge node[anode,auto] {$\texttt{wait}$}(I.south east);

\path  (I) edge[loop left] node[anode]{$\texttt{wait}$} (I);
\end{tikzpicture}


